Towards Scalable Backpropagation-Free Gradient Estimation

While backpropagation--reverse-mode automatic differentiation--has been extraordinarily successful in deep learning, it requires two passes (forward and backward) through the neural network and the storage of intermediate activations. Existing gradient estimation methods that instead use forward-mode automatic differentiation struggle to scale beyond small networks due to the high variance of the estimates. Efforts to mitigate this have so far introduced significant bias to the estimates, reducing their utility. We introduce a gradient estimation approach that reduces both bias and variance by manipulating upstream Jacobian matrices when computing guess directions. It shows promising results and has the potential to scale to larger networks, indeed performing better as the network width is increased. Our understanding of this method is facilitated by analyses of bias and variance, and their connection to the low-dimensional structure of neural network gradients.

==> overlap_data_128.csv <==
k,layer1,layer2,layer3
1,0.724850,0.616856,0.331556
2,0.852550,0.730568,0.493167
3,0.862056,0.776485,0.647536
4,0.870960,0.795251,0.744951
5,0.880008,0.806548,0.804572
6,0.887825,0.816010,0.862262
7,0.894570,0.825058,0.894298
8,0.900985,0.832768,0.922356
9,0.907612,0.840860,0.952592
10,0.912628,0.847844,0.991789
11,0.917259,0.854565,0.991789
12,0.922086,0.860693,0.991789
13,0.926931,0.866581,0.991789
14,0.931094,0.872775,0.991789
15,0.934168,0.878997,0.991789
16,0.938377,0.884683,0.991789
17,0.941859,0.889956,0.991789
18,0.945491,0.894270,0.991789
19,0.948842,0.899148,0.991789
20,0.952073,0.902727,0.991789
21,0.954500,0.906820,0.991789
22,0.956519,0.911053,0.991789
23,0.958700,0.914629,0.991789
24,0.960893,0.917365,0.991789
25,0.963151,0.920493,0.991789
26,0.965058,0.923518,0.991789
27,0.967182,0.926529,0.991789
28,0.968877,0.929107,0.991789
29,0.970620,0.931905,0.991789
30,0.972431,0.934414,0.991789
31,0.973940,0.936826,0.991789
32,0.975284,0.939352,0.991789
33,0.976822,0.941290,0.991789
34,0.978125,0.943570,0.991789
35,0.979184,0.945459,0.991789
36,0.980315,0.947514,0.991789
37,0.981473,0.949582,0.991789
38,0.982595,0.951737,0.991789
39,0.983651,0.953565,0.991789
40,0.984653,0.955276,0.991789
41,0.985507,0.957068,0.991789
42,0.986402,0.959068,0.991789
43,0.987125,0.960876,0.991789
44,0.987831,0.962792,0.991789
45,0.988584,0.964347,0.991789
46,0.989236,0.965821,0.991789
47,0.989884,0.967392,0.991789
48,0.990444,0.968732,0.991789
49,0.991063,0.970135,0.991789
50,0.991590,0.971462,0.991789
51,0.992139,0.972689,0.991789
52,0.992620,0.973903,0.991789
53,0.993053,0.974953,0.991789
54,0.993476,0.975970,0.991789
55,0.993848,0.977036,0.991789
56,0.994223,0.978063,0.991789
57,0.994539,0.979031,0.991789
58,0.994832,0.979951,0.991789
59,0.995144,0.980781,0.991789
60,0.995420,0.981612,0.991789
61,0.995640,0.982437,0.991789
62,0.995860,0.983168,0.991789
63,0.995998,0.983821,0.991789
64,0.996146,0.984479,0.991789
65,0.996267,0.985042,0.991789
66,0.996363,0.985576,0.991789
67,0.996456,0.986183,0.991789
68,0.996528,0.986768,0.991789
69,0.996577,0.987339,0.991789
70,0.996628,0.987892,0.991789
71,0.996659,0.988441,0.991789
72,0.996718,0.988971,0.991789
73,0.996763,0.989502,0.991789
74,0.996804,0.989993,0.991789
75,0.996863,0.990427,0.991789
76,0.996894,0.990836,0.991789
77,0.996930,0.991188,0.991789
78,0.997001,0.991592,0.991789
79,0.997061,0.991943,0.991789
80,0.997097,0.992282,0.991789
81,0.997138,0.992608,0.991789
82,0.997184,0.992921,0.991789
83,0.997224,0.993226,0.991789
84,0.997249,0.993529,0.991789
85,0.997283,0.993763,0.991789
86,0.997314,0.994001,0.991789
87,0.997347,0.994217,0.991789
88,0.997379,0.994452,0.991789
89,0.997426,0.994626,0.991789
90,0.997476,0.994817,0.991789
91,0.997511,0.995015,0.991789
92,0.997547,0.995165,0.991789
93,0.997603,0.995310,0.991789
94,0.997665,0.995483,0.991789
95,0.997705,0.995631,0.991789
96,0.997748,0.995786,0.991789
97,0.997856,0.995923,0.991789
98,0.997921,0.996078,0.991789
99,0.997991,0.996213,0.991789
100,0.998039,0.996349,0.991789
101,0.998099,0.996460,0.991789
102,0.998149,0.996575,0.991789
103,0.998192,0.996679,0.991789
104,0.998234,0.996788,0.991789
105,0.998318,0.996945,0.991789
106,0.998379,0.997071,0.991789
107,0.998441,0.997215,0.991789
108,0.998489,0.997339,0.991789
109,0.998535,0.997487,0.991789
110,0.998559,0.997590,0.991789
111,0.998584,0.997748,0.991789
112,0.998667,0.997877,0.991789
113,0.998752,0.997978,0.991789
114,0.998769,0.998124,0.991789
115,0.999014,0.998239,0.991789
116,0.999058,0.998409,0.991789
117,0.999118,0.998521,0.991789
118,0.999193,0.998669,0.991789
119,0.999231,0.998769,0.991789
120,0.999247,0.998963,0.991789
121,0.999268,0.999116,0.991789
122,0.999292,0.999260,0.991789
123,0.999467,0.999483,0.991789
124,0.999656,0.999638,0.991789
125,0.999847,0.999751,0.991789
126,0.999868,0.999837,0.991789
127,0.999976,0.999917,0.991789
128,1.000000,1.000000,0.991789


==> overlap_data_512.csv <==
k,layer1,layer2,layer3
2,0.758703,0.646827,0.421288
4,0.914194,0.852742,0.707957
6,0.924331,0.906546,0.831901
8,0.930291,0.940091,0.923870
10,0.933967,0.948438,0.996227
12,0.936284,0.950581,0.996227
14,0.938085,0.952080,0.996227
16,0.939923,0.953376,0.996227
18,0.941469,0.954576,0.996227
20,0.942922,0.955677,0.996227
22,0.944300,0.956620,0.996227
24,0.945640,0.957584,0.996227
26,0.946851,0.958464,0.996227
28,0.947877,0.959402,0.996227
30,0.948994,0.960136,0.996227
32,0.949951,0.960883,0.996227
34,0.950943,0.961634,0.996227
36,0.951948,0.962315,0.996227
38,0.952849,0.963032,0.996227
40,0.953734,0.963639,0.996227
42,0.954622,0.964241,0.996227
44,0.955507,0.964826,0.996227
46,0.956303,0.965408,0.996227
48,0.957035,0.965978,0.996227
50,0.957833,0.966478,0.996227
52,0.958548,0.967029,0.996227
54,0.959331,0.967498,0.996227
56,0.960039,0.967968,0.996227
58,0.960747,0.968400,0.996227
60,0.961406,0.968876,0.996227
62,0.962039,0.969319,0.996227
64,0.962663,0.969757,0.996227
66,0.963281,0.970181,0.996227
68,0.963912,0.970605,0.996227
70,0.964545,0.970934,0.996227
72,0.965191,0.971311,0.996227
74,0.965784,0.971647,0.996227
76,0.966349,0.972011,0.996227
78,0.966894,0.972304,0.996227
80,0.967415,0.972660,0.996227
82,0.967967,0.972978,0.996227
84,0.968448,0.973279,0.996227
86,0.968939,0.973595,0.996227
88,0.969432,0.973900,0.996227
90,0.969947,0.974209,0.996227
92,0.970458,0.974500,0.996227
94,0.970922,0.974790,0.996227
96,0.971407,0.975112,0.996227
98,0.971882,0.975376,0.996227
100,0.972307,0.975669,0.996227
102,0.972771,0.975943,0.996227
104,0.973212,0.976214,0.996227
106,0.973655,0.976484,0.996227
108,0.974092,0.976752,0.996227
110,0.974487,0.977019,0.996227
112,0.974908,0.977283,0.996227
114,0.975348,0.977535,0.996227
116,0.975745,0.977769,0.996227
118,0.976139,0.977992,0.996227
120,0.976523,0.978228,0.996227
122,0.976909,0.978442,0.996227
124,0.977286,0.978682,0.996227
126,0.977690,0.978896,0.996227
128,0.978064,0.979110,0.996227
130,0.978418,0.979310,0.996227
132,0.978784,0.979522,0.996227
134,0.979151,0.979709,0.996227
136,0.979498,0.979921,0.996227
138,0.979837,0.980118,0.996227
140,0.980169,0.980338,0.996227
142,0.980529,0.980553,0.996227
144,0.980843,0.980742,0.996227
146,0.981171,0.980918,0.996227
148,0.981509,0.981091,0.996227
150,0.981806,0.981261,0.996227
152,0.982105,0.981432,0.996227
154,0.982454,0.981600,0.996227
156,0.982773,0.981786,0.996227
158,0.983084,0.981948,0.996227
160,0.983389,0.982119,0.996227
162,0.983703,0.982303,0.996227
164,0.984015,0.982478,0.996227
166,0.984288,0.982619,0.996227
168,0.984574,0.982791,0.996227
170,0.984854,0.982950,0.996227
172,0.985164,0.983100,0.996227
174,0.985463,0.983267,0.996227
176,0.985741,0.983422,0.996227
178,0.986039,0.983566,0.996227
180,0.986321,0.983704,0.996227
182,0.986596,0.983826,0.996227
184,0.986867,0.983971,0.996227
186,0.987145,0.984115,0.996227
188,0.987415,0.984248,0.996227
190,0.987674,0.984373,0.996227
192,0.987928,0.984490,0.996227
194,0.988193,0.984619,0.996227
196,0.988462,0.984744,0.996227
198,0.988723,0.984865,0.996227
200,0.988971,0.984978,0.996227
202,0.989204,0.985105,0.996227
204,0.989473,0.985216,0.996227
206,0.989741,0.985332,0.996227
208,0.990001,0.985438,0.996227
210,0.990235,0.985544,0.996227
212,0.990489,0.985648,0.996227
214,0.990731,0.985751,0.996227
216,0.990967,0.985852,0.996227
218,0.991207,0.985964,0.996227
220,0.991442,0.986062,0.996227
222,0.991675,0.986159,0.996227
224,0.991902,0.986249,0.996227
226,0.992102,0.986349,0.996227
228,0.992336,0.986441,0.996227
230,0.992532,0.986543,0.996227
232,0.992747,0.986631,0.996227
234,0.992975,0.986737,0.996227
236,0.993174,0.986821,0.996227
238,0.993386,0.986912,0.996227
240,0.993619,0.986994,0.996227
242,0.993827,0.987074,0.996227
244,0.994024,0.987158,0.996227
246,0.994223,0.987244,0.996227
248,0.994402,0.987329,0.996227
250,0.994587,0.987403,0.996227
252,0.994755,0.987483,0.996227
254,0.994918,0.987566,0.996227
256,0.995066,0.987643,0.996227

